Formal Methods for Quantum Programs: A Survey

While recent progress in quantum hardware open the door for significant speedup in certain key areas (cryptography, biology, chemistry, optimization, machine learning, etc), quantum algorithms are still hard to implement right, and the validation of such quantum programs is achallenge. Moreover, importing the testing and debugging practices at use in classical programming is extremely difficult in the quantum case, due to the destructive aspect of quantum measurement. As an alternative strategy, formal methods are prone to play a decisive role in the emerging field of quantum software. Recent works initiate solutions for problems occurring at every stage of the development process: high-level program design, implementation, compilation, etc. We review the induced challenges for an efficient use of formal methods in quantum computing and the current most promising research directions.

==> figures/gn-1-1-alpha.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (0) at (0, 0) {};
		\node [style=glabel] (1) at (0.25, 0) {$\alpha$};
		\node [style=none] (2) at (0, 0.375) {};
		\node [style=none] (3) at (0, -0.375) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=90, out=-90] (2.center) to (3.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/superdense-coding-attack/superdense-coding-attack_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0)  at (2.288, 1.0) {};
		\node [style=none] (1)  at (0.787, 1.0) {};
		\node [style=rn] (2)  at (0.787, 0.75) {};
		\node [style=gn] (3)  at (0.787, 0.25) {};
		\node [style={{H box}}] (4)  at (-0.462, 0.75) {};
		\node [style=none] (9)  at (2.288, -1.525) {};
		\node [style=none] (11)  at (2.288, -1.7) {$\ground$};
		\node [style=none] (13)  at (1.712, -1.525) {};
		\node [style=none] (15)  at (1.712, -1.7) {$\ground$};
		\node [style=none] (16)  at (0.288, 1.5) {};
		\node [style=none] (17)  at (-0.462, 1.5) {};
		\node [style=none] (18)  at (1.287, 1.75) {};
		\node [style=none] (19)  at (1.287, -1.75) {};
		\node [style=none, anchor=west] (20)  at (1.537, 1.75) {Bob};
		\node [style=none, anchor=east] (21)  at (1.037, 1.75) {Alice};
		\node [style=gn] (22)  at (0.288, 1.125) {};
		\node [style=none] (23)  at (-0.038, 0.85) {};
		\node [style=none] (24)  at (-0.038, 0.675) {$\ground$};
		\node [style=gn] (25)  at (-0.462, 1.125) {};
		\node [style=none] (26)  at (-0.788, 0.85) {};
		\node [style=none] (27)  at (-0.788, 0.675) {$\ground$};
		\node [style=none] (28)  at (-1.138, 1.75) {};
		\node [style=none] (29)  at (-1.138, -1.75) {};
		\node [style=none, anchor=east] (30)  at (-1.388, 1.75) {Eve};
		\node [style=none] (31)  at (-2.288, -0.25) {};
		\node [style=none] (32)  at (-1.288, -0.25) {};
		\node [style=none] (33)  at (-2.288, -0.75) {};
		\node [style=none] (34)  at (-1.288, -0.75) {};
		\node [style=none] (35)  at (-1.788, -0.25) {};
		\node [style=none] (36)  at (-2.038, -0.75) {};
		\node [style=none] (37)  at (-1.538, -0.75) {};
		\node [style=none] (38)  at (-1.788, -0.5) {$U$};
		\node [style=none] (39)  at (-2.038, -1.75) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (9.center);
		\draw [bend left=90] (1.center) to (0.center);
		\draw (1.center) to (3);
		\draw [in=90, out=-135, looseness=0.50] (3) to (35.center);
		\draw [in=180, out=-90] (4) to (3);
		\draw (9.center) to (11.center);
		\draw (13.center) to (15.center);
		\draw [in=-180, out=-90, looseness=1.25] (16.center) to (2);
		\draw (17.center) to (4);
		\draw [style=dashed] (18.center) to (19.center);
		\draw [in=90, out=-165] (22) to (23.center);
		\draw (23.center) to (24.center);
		\draw [in=90, out=-165] (25) to (26.center);
		\draw (26.center) to (27.center);
		\draw [style=dashed] (28.center) to (29.center);
		\draw (31.center) to (33.center);
		\draw (32.center) to (31.center);
		\draw (33.center) to (34.center);
		\draw (34.center) to (32.center);
		\draw (36.center) to (39.center);
		\draw [in=90, out=-90, looseness=0.50] (37.center) to (13.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/superdense-coding-attack/superdense-coding-attack_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (43)  at (1.138, 0.625) {};
		\node [style=gn] (44)  at (1.138, 0.125) {};
		\node [style={{H box}}] (45)  at (-0.112, 0.625) {};
		\node [style=none] (46)  at (0.638, -0.15) {};
		\node [style=none] (47)  at (0.638, -0.325) {$\ground$};
		\node [style=none] (48)  at (-1.188, -1.15) {};
		\node [style=none] (49)  at (-1.188, -1.325) {$\ground$};
		\node [style=none] (50)  at (0.638, 1.375) {};
		\node [style=none] (51)  at (-0.112, 1.375) {};
		\node [style=none] (52)  at (1.638, 1.625) {};
		\node [style=none] (53)  at (1.638, -1.625) {};
		\node [style=none, anchor=east] (55)  at (1.388, 1.625) {Alice};
		\node [style=gn] (56)  at (0.638, 1.0) {};
		\node [style=none] (57)  at (0.312, 0.725) {};
		\node [style=none] (58)  at (0.312, 0.55) {$\ground$};
		\node [style=gn] (59)  at (-0.112, 1.0) {};
		\node [style=none] (60)  at (-0.438, 0.725) {};
		\node [style=none] (61)  at (-0.438, 0.55) {$\ground$};
		\node [style=none] (62)  at (-0.788, 1.625) {};
		\node [style=none] (63)  at (-0.788, -1.625) {};
		\node [style=none, anchor=east] (64)  at (-1.038, 1.625) {Eve};
		\node [style=none] (65)  at (-1.938, -0.375) {};
		\node [style=none] (66)  at (-0.938, -0.375) {};
		\node [style=none] (67)  at (-1.938, -0.875) {};
		\node [style=none] (68)  at (-0.938, -0.875) {};
		\node [style=none] (69)  at (-1.438, -0.375) {};
		\node [style=none] (70)  at (-1.688, -0.875) {};
		\node [style=none] (71)  at (-1.188, -0.875) {};
		\node [style=none] (72)  at (-1.438, -0.625) {$U$};
		\node [style=none] (73)  at (-1.688, -1.625) {};
		\node [style=none, anchor=west] (136)  at (1.938, 1.625) {Bob};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (43) to (44);
		\draw [in=90, out=-150] (43) to (46.center);
		\draw [in=90, out=-135, looseness=0.50] (44) to (69.center);
		\draw [in=180, out=-90] (45) to (44);
		\draw (46.center) to (47.center);
		\draw (48.center) to (49.center);
		\draw [in=-180, out=-90, looseness=1.25] (50.center) to (43);
		\draw (51.center) to (45);
		\draw [style=dashed] (52.center) to (53.center);
		\draw [in=90, out=-165] (56) to (57.center);
		\draw (57.center) to (58.center);
		\draw [in=90, out=-165] (59) to (60.center);
		\draw (60.center) to (61.center);
		\draw [style=dashed] (62.center) to (63.center);
		\draw (65.center) to (67.center);
		\draw (66.center) to (65.center);
		\draw (67.center) to (68.center);
		\draw (68.center) to (66.center);
		\draw (70.center) to (73.center);
		\draw [in=90, out=-90, looseness=0.50] (71.center) to (48.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/superdense-coding-attack/superdense-coding-attack_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (76)  at (0.75, 0.125) {};
		\node [style={{H box}}] (77)  at (0.25, 0.625) {};
		\node [style=none] (78)  at (0.75, -0.9) {};
		\node [style=none] (79)  at (0.75, -1.075) {$\ground$};
		\node [style=none] (80)  at (-0.825, -1.15) {};
		\node [style=none] (81)  at (-0.825, -1.325) {$\ground$};
		\node [style=none] (82)  at (1.0, 1.375) {};
		\node [style=none] (83)  at (0.25, 1.375) {};
		\node [style=none] (84)  at (1.25, 1.625) {};
		\node [style=none] (85)  at (1.25, -1.625) {};
		\node [style=none, anchor=east] (86)  at (1.0, 1.625) {Alice};
		\node [style=none] (88)  at (1.0, 1.225) {};
		\node [style=none] (89)  at (1.0, 1.05) {$\ground$};
		\node [style=gn] (90)  at (0.25, 1.0) {};
		\node [style=none] (91)  at (-0.075, 0.725) {};
		\node [style=none] (92)  at (-0.075, 0.55) {$\ground$};
		\node [style=none] (93)  at (-0.425, 1.625) {};
		\node [style=none] (94)  at (-0.425, -1.625) {};
		\node [style=none, anchor=east] (95)  at (-0.675, 1.625) {Eve};
		\node [style=none] (96)  at (-1.575, -0.375) {};
		\node [style=none] (97)  at (-0.575, -0.375) {};
		\node [style=none] (98)  at (-1.575, -0.875) {};
		\node [style=none] (99)  at (-0.575, -0.875) {};
		\node [style=none] (100)  at (-1.075, -0.375) {};
		\node [style=none] (101)  at (-1.325, -0.875) {};
		\node [style=none] (102)  at (-0.825, -0.875) {};
		\node [style=none] (103)  at (-1.075, -0.625) {$U$};
		\node [style=none] (104)  at (-1.325, -1.625) {};
		\node [style=none, anchor=west] (135)  at (1.575, 1.625) {Bob};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=90, out=-165, looseness=0.50] (76) to (100.center);
		\draw (76) to (78.center);
		\draw [in=180, out=-90] (77) to (76);
		\draw (78.center) to (79.center);
		\draw (80.center) to (81.center);
		\draw (83.center) to (77);
		\draw [style=dashed] (84.center) to (85.center);
		\draw (88.center) to (89.center);
		\draw (88.center) to (82.center);
		\draw [in=90, out=-165] (90) to (91.center);
		\draw (91.center) to (92.center);
		\draw [style=dashed] (93.center) to (94.center);
		\draw (96.center) to (98.center);
		\draw (97.center) to (96.center);
		\draw (98.center) to (99.center);
		\draw (99.center) to (97.center);
		\draw (101.center) to (104.center);
		\draw [in=90, out=-90, looseness=0.50] (102.center) to (80.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/superdense-coding-attack/superdense-coding-attack_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (109)  at (-0.787, -0.075) {\rotatebox{180}{$\ground$}};
		\node [style=none] (110)  at (-0.537, -1.15) {};
		\node [style=none] (111)  at (-0.537, -1.325) {$\ground$};
		\node [style=none] (112)  at (0.787, 1.375) {};
		\node [style=none] (113)  at (0.287, 1.375) {};
		\node [style=none] (114)  at (1.037, 1.625) {};
		\node [style=none] (115)  at (1.037, -1.625) {};
		\node [style=none, anchor=east] (116)  at (0.787, 1.625) {Alice};
		\node [style=none] (117)  at (0.787, 1.225) {};
		\node [style=none] (118)  at (0.787, 1.05) {$\ground$};
		\node [style=none] (120)  at (0.287, 1.225) {};
		\node [style=none] (121)  at (0.287, 1.05) {$\ground$};
		\node [style=none] (122)  at (-0.137, 1.625) {};
		\node [style=none] (123)  at (-0.137, -1.625) {};
		\node [style=none, anchor=east] (124)  at (-0.387, 1.625) {Eve};
		\node [style=none] (125)  at (-1.287, -0.375) {};
		\node [style=none] (126)  at (-0.287, -0.375) {};
		\node [style=none] (127)  at (-1.287, -0.875) {};
		\node [style=none] (128)  at (-0.287, -0.875) {};
		\node [style=none] (129)  at (-0.787, -0.375) {};
		\node [style=none] (130)  at (-1.037, -0.875) {};
		\node [style=none] (131)  at (-0.537, -0.875) {};
		\node [style=none] (132)  at (-0.787, -0.625) {$U$};
		\node [style=none] (133)  at (-1.037, -1.625) {};
		\node [style=none, anchor=west] (134)  at (1.287, 1.625) {Bob};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (109.center) to (129.center);
		\draw (110.center) to (111.center);
		\draw [style=dashed] (114.center) to (115.center);
		\draw (117.center) to (118.center);
		\draw (117.center) to (112.center);
		\draw (120.center) to (121.center);
		\draw (120.center) to (113.center);
		\draw [style=dashed] (122.center) to (123.center);
		\draw (125.center) to (127.center);
		\draw (126.center) to (125.center);
		\draw (127.center) to (128.center);
		\draw (128.center) to (126.center);
		\draw (130.center) to (133.center);
		\draw [in=90, out=-90, looseness=0.50] (131.center) to (110.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/superdense-coding/superdense-coding_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0)  at (1.375, 1.0) {};
		\node [style=none] (1)  at (-0.125, 1.0) {};
		\node [style=rn] (2)  at (-0.125, 0.75) {};
		\node [style=gn] (3)  at (-0.125, 0.25) {};
		\node [style={{H box}}] (4)  at (-1.375, 0.75) {};
		\node [style=gn] (5)  at (0.875, -0.5) {};
		\node [style=rn] (6)  at (1.375, -0.5) {};
		\node [style={{H box}}] (7)  at (0.875, -0.875) {};
		\node [style=gn] (8)  at (1.375, -1.25) {};
		\node [style=none] (9)  at (1.7, -1.525) {};
		\node [style=none] (11)  at (1.375, -1.75) {};
		\node [style=none] (12)  at (1.7, -1.7) {$\ground$};
		\node [style=gn] (13)  at (0.875, -1.25) {};
		\node [style=none] (14)  at (0.55, -1.525) {};
		\node [style=none] (15)  at (0.875, -1.75) {};
		\node [style=none] (16)  at (0.55, -1.7) {$\ground$};
		\node [style=none] (17)  at (-0.625, 1.75) {};
		\node [style=none] (18)  at (-1.375, 1.75) {};
		\node [style=none] (19)  at (0.375, 1.75) {};
		\node [style=none] (20)  at (0.375, -1.0) {};
		\node [style=none, anchor=west] (21)  at (0.625, 1.75) {Bob};
		\node [style=none, anchor=east] (22)  at (0.125, 1.75) {Alice};
		\node [style=gn] (101)  at (-0.625, 1.375) {};
		\node [style=none] (102)  at (-0.95, 1.1) {};
		\node [style=none] (104)  at (-0.95, 0.925) {$\ground$};
		\node [style=gn] (105)  at (-1.375, 1.375) {};
		\node [style=none] (106)  at (-1.7, 1.1) {};
		\node [style=none] (108)  at (-1.7, 0.925) {$\ground$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (6);
		\draw [bend left=90] (1.center) to (0.center);
		\draw (1.center) to (3);
		\draw [in=120, out=-75, looseness=0.75] (3) to (5);
		\draw [in=180, out=-90] (4) to (3);
		\draw (5) to (15.center);
		\draw (6) to (11.center);
		\draw (6) to (5);
		\draw [in=90, out=-15] (8) to (9.center);
		\draw (9.center) to (12.center);
		\draw [in=90, out=-165] (13) to (14.center);
		\draw (14.center) to (16.center);
		\draw [in=-180, out=-90, looseness=1.25] (17.center) to (2);
		\draw (18.center) to (4);
		\draw [style=dashed] (19.center) to (20.center);
		\draw [in=90, out=-165] (101) to (102.center);
		\draw (102.center) to (104.center);
		\draw [in=90, out=-165] (105) to (106.center);
		\draw (106.center) to (108.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/superdense-coding/superdense-coding_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (29)  at (0.562, -0.5) {};
		\node [style=rn] (30)  at (1.062, -0.5) {};
		\node [style={{H box}}] (31)  at (0.562, -0.875) {};
		\node [style=gn] (32)  at (1.062, -1.25) {};
		\node [style=none] (33)  at (1.388, -1.525) {};
		\node [style=none] (34)  at (1.062, -1.75) {};
		\node [style=none] (35)  at (1.388, -1.7) {$\ground$};
		\node [style=gn] (36)  at (0.562, -1.25) {};
		\node [style=none] (37)  at (0.237, -1.525) {};
		\node [style=none] (38)  at (0.562, -1.75) {};
		\node [style=none] (39)  at (0.237, -1.7) {$\ground$};
		\node [style=none] (42)  at (0.062, 1.75) {};
		\node [style=none] (43)  at (0.062, -1.0) {};
		\node [style=none, anchor=west] (44)  at (0.312, 1.75) {Bob};
		\node [style=none, anchor=east] (45)  at (-0.188, 1.75) {Alice};
		\node [style={{H box}}] (109)  at (-1.062, 0.5) {};
		\node [style=none] (110)  at (-0.313, 1.5) {};
		\node [style=none] (111)  at (-1.062, 1.5) {};
		\node [style=gn] (112)  at (-0.313, 1.125) {};
		\node [style=none] (113)  at (-0.638, 0.85) {};
		\node [style=none] (114)  at (-0.638, 0.675) {$\ground$};
		\node [style=gn] (115)  at (-1.062, 1.125) {};
		\node [style=none] (116)  at (-1.388, 0.85) {};
		\node [style=none] (117)  at (-1.388, 0.675) {$\ground$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (29) to (38.center);
		\draw [bend left=45] (29) to (30);
		\draw (30) to (34.center);
		\draw [bend left=45] (30) to (29);
		\draw [in=90, out=-15] (32) to (33.center);
		\draw (33.center) to (35.center);
		\draw [in=90, out=-165] (36) to (37.center);
		\draw (37.center) to (39.center);
		\draw [style=dashed] (42.center) to (43.center);
		\draw [in=120, out=-90, looseness=0.75] (109) to (29);
		\draw (110.center) to (112);
		\draw (111.center) to (109);
		\draw [in=90, out=-165] (112) to (113.center);
		\draw [in=90, out=-90] (112) to (30);
		\draw (113.center) to (114.center);
		\draw [in=90, out=-165] (115) to (116.center);
		\draw (116.center) to (117.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/superdense-coding/superdense-coding_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (48)  at (0.6, -0.5) {};
		\node [style=rn] (49)  at (1.1, -0.5) {};
		\node [style={{H box}}] (50)  at (0.6, -0.875) {};
		\node [style=gn] (51)  at (1.1, -1.25) {};
		\node [style=none] (52)  at (1.425, -1.525) {};
		\node [style=none] (53)  at (1.1, -1.75) {};
		\node [style=none] (54)  at (1.425, -1.7) {$\ground$};
		\node [style=gn] (55)  at (0.6, -1.25) {};
		\node [style=none] (56)  at (0.275, -1.525) {};
		\node [style=none] (57)  at (0.6, -1.75) {};
		\node [style=none] (58)  at (0.275, -1.7) {$\ground$};
		\node [style=none] (61)  at (0.1, 1.75) {};
		\node [style=none] (62)  at (0.1, -1.0) {};
		\node [style=none, anchor=west] (63)  at (0.35, 1.75) {Bob};
		\node [style=none, anchor=east] (64)  at (-0.15, 1.75) {Alice};
		\node [style={{H box}}] (118)  at (-1.1, 0.5) {};
		\node [style=none] (119)  at (-0.35, 1.5) {};
		\node [style=none] (120)  at (-1.1, 1.5) {};
		\node [style=gn] (121)  at (-0.35, 1.125) {};
		\node [style=none] (122)  at (-0.675, 0.85) {};
		\node [style=none] (123)  at (-0.675, 0.675) {$\ground$};
		\node [style=gn] (124)  at (-1.1, 1.125) {};
		\node [style=none] (125)  at (-1.425, 0.85) {};
		\node [style=none] (126)  at (-1.425, 0.675) {$\ground$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (48) to (57.center);
		\draw [in=-90, out=120, looseness=0.75] (48) to (118);
		\draw (49) to (53.center);
		\draw [in=-90, out=90] (49) to (121);
		\draw [in=90, out=-15] (51) to (52.center);
		\draw (52.center) to (54.center);
		\draw [in=90, out=-165] (55) to (56.center);
		\draw (56.center) to (58.center);
		\draw [style=dashed] (61.center) to (62.center);
		\draw (120.center) to (118);
		\draw [in=90, out=-165] (121) to (122.center);
		\draw (121) to (119.center);
		\draw (122.center) to (123.center);
		\draw [in=90, out=-165] (124) to (125.center);
		\draw (125.center) to (126.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/superdense-coding/superdense-coding_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style={{H box}}] (69)  at (0.513, -0.875) {};
		\node [style=gn] (70)  at (1.013, -1.25) {};
		\node [style=none] (71)  at (1.338, -1.525) {};
		\node [style=none] (72)  at (1.013, -1.75) {};
		\node [style=none] (73)  at (1.338, -1.7) {$\ground$};
		\node [style=gn] (74)  at (0.513, -1.25) {};
		\node [style=none] (75)  at (0.188, -1.525) {};
		\node [style=none] (76)  at (0.513, -1.75) {};
		\node [style=none] (77)  at (0.188, -1.7) {$\ground$};
		\node [style=none] (80)  at (0.013, 1.75) {};
		\node [style=none] (81)  at (0.013, -1.0) {};
		\node [style=none, anchor=west] (82)  at (0.263, 1.75) {Bob};
		\node [style=none, anchor=east] (83)  at (-0.237, 1.75) {Alice};
		\node [style={{H box}}] (127)  at (-1.012, 0.5) {};
		\node [style=none] (128)  at (-0.262, 1.5) {};
		\node [style=none] (129)  at (-1.012, 1.5) {};
		\node [style=gn] (130)  at (-0.262, 1.125) {};
		\node [style=none] (131)  at (-0.587, 0.85) {};
		\node [style=none] (132)  at (-0.587, 0.675) {$\ground$};
		\node [style=gn] (133)  at (-1.012, 1.125) {};
		\node [style=none] (134)  at (-1.337, 0.85) {};
		\node [style=none] (135)  at (-1.337, 0.675) {$\ground$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (69) to (74);
		\draw [in=-90, out=90, looseness=0.75] (69) to (127);
		\draw [in=90, out=-15] (70) to (71.center);
		\draw (70) to (72.center);
		\draw (71.center) to (73.center);
		\draw [in=90, out=-165] (74) to (75.center);
		\draw (74) to (76.center);
		\draw (75.center) to (77.center);
		\draw [style=dashed] (80.center) to (81.center);
		\draw (128.center) to (130);
		\draw (129.center) to (127);
		\draw [in=90, out=-165] (130) to (131.center);
		\draw [in=90, out=-90, looseness=1.25] (130) to (70);
		\draw (131.center) to (132.center);
		\draw [in=90, out=-165] (133) to (134.center);
		\draw (134.center) to (135.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/superdense-coding/superdense-coding_04.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (89)  at (1.213, -1.75) {};
		\node [style=none] (93)  at (0.713, -1.75) {};
		\node [style=none] (97)  at (0.213, 1.75) {};
		\node [style=none] (98)  at (0.213, -1.0) {};
		\node [style=none, anchor=west] (99)  at (0.463, 1.75) {Bob};
		\node [style=none, anchor=east] (100)  at (-0.037, 1.75) {Alice};
		\node [style=none] (137)  at (-0.137, 1.5) {};
		\node [style=none] (138)  at (-0.887, 1.5) {};
		\node [style=gn] (139)  at (-0.137, 1.125) {};
		\node [style=none] (140)  at (-0.462, 0.85) {};
		\node [style=none] (141)  at (-0.462, 0.675) {$\ground$};
		\node [style=gn] (142)  at (-0.887, 1.125) {};
		\node [style=none] (143)  at (-1.212, 0.85) {};
		\node [style=none] (144)  at (-1.212, 0.675) {$\ground$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=dashed] (97.center) to (98.center);
		\draw (137.center) to (139);
		\draw (138.center) to (142);
		\draw [in=90, out=-165] (139) to (140.center);
		\draw [in=90, out=-90] (139) to (89.center);
		\draw (140.center) to (141.center);
		\draw [in=90, out=-165] (142) to (143.center);
		\draw [in=90, out=-90] (142) to (93.center);
		\draw (143.center) to (144.center);
	\end{pgfonlayer}
\end{tikzpicture}
